AGN feedback in isolated galaxies with a SMUGGLE multiphase ISM

Feedback from active galactic nuclei (AGN) can strongly impact the host galaxies by driving high-velocity winds that impart substantial energy and momentum to the interstellar medium (ISM). In this work, we study the impact of these winds in isolated galaxies using high-resolution hydrodynamics simulations. Our simulations use the explicit ISM and stellar evolution model called Stars and MUltiphase Gas in GaLaxiEs (SMUGGLE). Additionally, using a super-Lagrangian refinement scheme, we resolve AGN feedback coupling to the ISM at $\sim$10-100 pc scales. We find that AGN feedback efficiently regulates the growth of SMBHs. However, its effect on star formation and outflows depends strongly on the relative strengths of AGN vs local stellar feedback and the geometrical structure of the gas disk. When the energy injected by AGN is subdominant to that of stellar feedback, there are no significant changes in the star formation rates or mass outflow rates of the host galaxy. Conversely, when the energy budget is dominated by the AGN, we see a significant decline in the star formation rates accompanied by an increase in outflows. Galaxies with thin gas disks like the Milky Way allow feedback to escape easily into the polar directions without doing much work on the ISM. In contrast, galaxies with thick and diffuse gas disks confine the initial expansion of the feedback bubble within the disk, resulting in more work done on the ISM. Phase space analysis indicates that outflows primarily comprise hot and diffuse gas, with a lack of cold and dense gas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
